The Statistical Model for Ticker, an Adaptive Single-Switch Text-Entry Method for Visually Impaired Users

This paper presents the statistical model for Ticker [1], a novel probabilistic stereophonic single-switch text entry method for visually-impaired users with motor disabilities who rely on single-switch scanning systems to communicate. All terminology and notation are defined in [1].

==> experiment_summary_10Nov2010.txt <==
Theoretical words per minute =  {'0.1': 1.6666666666666667, '0.08': 2.0, '0.12': 1.3333333333333333}
results\user10\channels5
Grnd truth    | Selection    | Clicks per char | Estimated speed (wpm) | Actual speed (wpm) | Is_Error | Min Edit distance (n characters) |
memory_       | memory_      | 1.71            | 1.33                  | 1.33               | 0        | 0.00                             |
.             | _            | 3.00            | 1.33                  | 0.67               | 1        | 1.00                             |
watch_        | _            | 2.83            | 1.33                  | 0.67               | 1        | 6.00                             |
out_          | out_         | 2.00            | 1.33                  | 1.33               | 0        | 0.00                             |
for_          | for_         | 1.50            | 1.33                  | 1.07               | 0        | 0.00                             |
low_          | for_         | 2.50            | 1.33                  | 0.76               | 1        | 2.00                             |
flying_       | flying_      | 1.29            | 1.33                  | 1.56               | 0        | 0.00                             |
objects_      | objects_     | 1.38            | 1.33                  | 1.19               | 0        | 0.00                             |
.             | .            | 2.00            | 1.33                  | 1.33               | 0        | 0.00                             |
three_        | throb_       | 1.67            | 1.33                  | 1.00               | 1        | 2.00                             |
two_          | two_         | 1.50            | 1.33                  | 1.33               | 0        | 0.00                             |
one_          | one_         | 1.50            | 1.33                  | 1.78               | 0        | 0.00                             |
zero_         | zero_        | 1.40            | 1.33                  | 1.33               | 0        | 0.00                             |
blast_        | blast_       | 1.50            | 1.33                  | 0.89               | 0        | 0.00                             |
great_        | great_       | 1.50            | 1.33                  | 1.14               | 0        | 0.00                             |
disturbance_  | disturbance_ | 2.00            | 1.33                  | 1.14               | 0        | 0.00                             |
in_           | in_          | 2.00            | 1.33                  | 1.33               | 0        | 0.00                             |
the_          | the_         | 2.00            | 1.33                  | 1.33               | 0        | 0.00                             |
force_        | force_       | 1.67            | 1.33                  | 1.33               | 0        | 0.00                             |
.             | .            | 2.00            | 1.33                  | 1.33               | 0        | 0.00                             |

